Spectral Modification Based Data Augmentation For Improving End-to-End ASR For Children's Speech

Training a robust Automatic Speech Recognition (ASR) system for children's speech recognition is a challenging task due to inherent differences in acoustic attributes of adult and child speech and scarcity of publicly available children's speech dataset. In this paper, a novel segmental spectrum warping and perturbations in formant energy are introduced, to generate a children-like speech spectrum from that of an adult's speech spectrum. Then, this modified adult spectrum is used as augmented data to improve end-to-end ASR systems for children's speech recognition. The proposed data augmentation methods give 6.5% and 6.1% relative reduction in WER on children dev and test sets respectively, compared to the vocal tract length perturbation (VTLP) baseline system trained on Librispeech 100 hours adult speech dataset. When children's speech data is added in training with Librispeech set, it gives a 3.7 % and 5.1% relative reduction in WER, compared to the VTLP baseline system.

==> spconf.sty.txt <==
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%
% File:     spconf.sty          (LaTeX Document style option "spconf")
%
% Usage:    \documentclass{article}
%           \usepackage{spconf}
%
%           Or for LaTeX 2.09:
% Usage:    \documentstyle[...,spconf,...]{article}
%
% Purpose:
%
% Style file for Signal Processing Society Conferences (ICASSP, ICIP).
% Features:
%    - correct page size (175mm x 226mm)
%    - twocolumn format
%    - boldfaced, numbered, and centered section headings
%    - correct subsection and subsubsection headings
%    - use \title{xx} for title, will be typeset all uppercase
%    - use \name{xx} for author name(s) only, will be typeset in italics
%    - use \address{xx} for one address of all authors
%    - use \twoauthors{author1}{address1}{author2}{address2}
%         for two (or more) authors with two separate addresses
%    - note: no need for \author nor \date
%    - optional: can use \thanks{xx} within \name or \twoauthors,
%         asterisk is not printed after name nor in footnote
%    - optional: can use \sthanks{xx} after each name within \name or
%         \twoauthors if different thanks for each author,
%         footnote symbol will appear for each name and footnote
%    - optional: use \ninept to typeset text in 9 pt; default is 10pt.
%
% Example of use for one or more authors at a common address and
%    common support. For distinct support acknowledgments,
%    use \sthanks{xx} after each name.
%
%                 \documentclass{article}
%                 \usepackage{spconf}
%                 \title{Title of the paper}
%                 \name{George P. Burdell and John Q. Professor
%                       \thanks{This work was supported by...}}
%                 \address{Common address, department \\
%                          City, etc \\
%                          optional e-mail address}
%
%                 \begin{document}
%  OPTIONAL -->   \ninept            <-- OPTIONAL, for nine pt only
%                 \maketitle
%                 \begin{abstract}
%                 This is the abstract for my paper.
%                 \end{abstract}
%                         .
%                 Insert text of paper
%                         .
%                 \end{document}
%
% Example of use for two authors at two distinct addresses with only
%    one support acknowledgment. For distinct support acknowledgments,
%    use \sthanks{xx} after each name.
%
%                 \documentclass{article}
%                 \usepackage{spconf}
%                 \title{Title of the paper}
%                 \twoauthors{John Doe
%                       \thanks{This work was supported by...}}
%                            {Doe's address, department \\
%                             City, etc \\
%                             optional e-mail address}
%                            {Judy Smith}
%                            {Smith's address, department \\
%                             City, etc \\
%                             optional e-mail address}
%
%                 \begin{document}
%  OPTIONAL -->   \ninept            <-- OPTIONAL, for nine pt only
%                 \maketitle
%                 \begin{abstract}
%                 This is the abstract for my paper.
%                 \end{abstract}
%                         .
%                 Insert text of paper
%                         .
%                 \end{document}
%
% Preprint Option (Only for preprints, not for submissions!):
%    - can create a preprint titlepage footer by using the
%         "preprint" option with the \usepackage{spconf} command
%    - use \copyrightnotice{\copyright xx} for copyright information
%    - use \toappear{To appear in xx} for publication name
% Example of preprint use:
%
%                 \documentclass{article}
%                 \usepackage[preprint]{spconf}
%                         .
%                 \copyrightnotice{\copyright\ IEEE 2000}
%                 \toappear{To appear in {\it Proc.\ ICASSP2000,
%                    June 05-09, 2000, Istanbul, Turkey}}
%
%
% PLEASE REPORT ANY BUGS
%
% Author:  Stephen Martucci  -- stephen.martucci@ieee.org
%
% Date:    3 May 2000
%
% Updated: Lance Cotton, Ulf-Dietrich Braumann, 11 May 2006
% Change:  Added keywords/Index Terms section
% Change:  Added \emergencystretch=11pt, Lance Cotton, 26-Sept-2007
%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

% These commands change default text fonts to the scalable PostScript
% fonts Times, Helvetica, and Courier. However, they do not change
% the default math fonts. After conversion to PDF, text will look good
% at any scale but math symbols and equations may not.
% If instead you use the PostScript Type 1 implementation of the
% Computer Modern fonts from the American Mathematical Society, which
% will make all fonts (text and math) scalable, comment out the
% following three lines. Those fonts use the same metrics as the Knuth
% Computer Modern fonts and therefore no font redefinition is needed.
\renewcommand{\sfdefault}{phv}
\renewcommand{\rmdefault}{ptm}
\renewcommand{\ttdefault}{pcr}

%\oddsidemargin  -0.31in
%\evensidemargin -0.31in
\oddsidemargin  -6.2truemm
\evensidemargin -6.2truemm

\topmargin 0truept
\headheight 0truept
\headsep 0truept
%\footheight 0truept
%\footskip 0truept
\textheight 229truemm
\textwidth 178truemm

\twocolumn
\columnsep 6truemm
\pagestyle{empty}

\emergencystretch=11pt

\def\ninept{\def\baselinestretch{.95}\let\normalsize\small\normalsize}

\def\maketitle{\par
 \begingroup
 \def\thefootnote{}
 \def\@makefnmark{\hbox
 {$^{\@thefnmark}$\hss}}
 \if@twocolumn
 \twocolumn[\@maketitle]
 \else \newpage
 \global\@topnum\z@ \@maketitle \fi\@thanks
 \endgroup
 \setcounter{footnote}{0}
 \let\maketitle\relax
 \let\@maketitle\relax
 \gdef\thefootnote{\arabic{footnote}}\gdef\@@savethanks{}%
 \gdef\@thanks{}\gdef\@author{}\gdef\@title{}\let\thanks\relax}

\def\@maketitle{\newpage
 \null
 \vskip 2em \begin{center}
 {\large \bf \@title \par} \vskip 1.5em {\large \lineskip .5em
\begin{tabular}[t]{c}\@name \\ \@address
 \end{tabular}\par} \end{center}
 \par
 \vskip 1.5em}

\def\title#1{\gdef\@title{\uppercase{#1}}}
\def\name#1{\gdef\@name{{\em #1}\\}}
\def\address#1{\gdef\@address{#1}}
\gdef\@title{\uppercase{title of paper}}
\gdef\@name{{\em Name of author}\\}
\gdef\@address{Address - Line 1 \\
               Address - Line 2 \\
               Address - Line 3}

\let\@@savethanks\thanks
\def\thanks#1{\gdef\thefootnote{}\@@savethanks{#1}}
\def\sthanks#1{\gdef\thefootnote{\fnsymbol{footnote}}\@@savethanks{#1}}

\def\twoauthors#1#2#3#4{\gdef\@address{}
   \gdef\@name{\begin{tabular}{@{}c@{}}
        {\em #1} \\ \\
        #2\relax
   \end{tabular}\hskip 1in\begin{tabular}{@{}c@{}}
        {\em #3} \\ \\
        #4\relax
\end{tabular}}}

\def\@sect#1#2#3#4#5#6[#7]#8{
   \refstepcounter{#1}\edef\@svsec{\csname the#1\endcsname.\hskip 0.6em}
       \begingroup \ifnum #2=1\bf\centering
          {\interlinepenalty \@M
             \@svsec\uppercase{#8}\par}\else\ifnum #2=2\bf
          \noindent{\interlinepenalty \@M \@svsec #8\par}\else\it
          \noindent{\interlinepenalty \@M
             \@svsec #8\par}\fi\fi\endgroup
       \csname #1mark\endcsname{#7}\addcontentsline
         {toc}{#1}{\protect\numberline{\csname the#1\endcsname} #7}
     \@tempskipa #5\relax
     \@xsect{\@tempskipa}}

\def\abstract{\begin{center}
{\bf ABSTRACT\vspace{-.5em}\vspace{0pt}}
\end{center}}
\def\endabstract{\par}

% Keyword section, added by Lance Cotton, adapted from IEEEtrans, corrected by Ulf-Dietrich Braumann
\def\keywords{\vspace{.5em}
{\bfseries\textit{Index Terms}---\,\relax%
}}
\def\endkeywords{\par} 

\def\copyrightnotice#1{\gdef\@copyrightnotice{#1}}
\let\@copyrightnotice\relax
\def\toappear#1{\gdef\@toappear{#1}}\let\@toappear\relax

\newif\if@preprint\@preprintfalse
\@namedef{ds@preprint}{\global\@preprinttrue}
\@options
\def\ps@preprint{\def\mypage{}\let\@mkboth\@gobbletwo\def\@oddhead{}
  \def\@oddfoot{\rlap{\@toappear}\hfil\mypage\hfil
    \llap{\@copyrightnotice}
    \gdef\mypage{\thepage}\gdef\@toappear{}\gdef\@copyrightnotice{}}}

\if@preprint\ps@preprint
\else\ps@empty\flushbottom\fi

\def\thebibliography#1{\section{References}\list
 {[\arabic{enumi}]}{\settowidth\labelwidth{[#1]}\leftmargin\labelwidth
 \advance\leftmargin\labelsep
 \usecounter{enumi}}
 \def\newblock{\hskip .11em plus .33em minus .07em}
 \sloppy\clubpenalty4000\widowpenalty4000
 \sfcode`\.=1000\relax}
\let\endthebibliography=\endlist

\long\def\@makecaption#1#2{
 \vskip 10pt
 \setbox\@tempboxa\hbox{#1. #2}
 \ifdim \wd\@tempboxa >\hsize #1. #2\par \else \hbox
to\hsize{\hfil\box\@tempboxa\hfil}
 \fi}

\def\fnum@figure{{\bf Fig.\ \thefigure}}
\def\fnum@table{{\bf Table \thetable}}

\flushbottom

%%%% EOF

